System size, energy, centrality and pseudorapidity dependence of charged-particle density in Au+Au and Cu+Cu collisions at RHIC

Charged particle pseudorapidity distributions are presented from the PHOBOS experiment at RHIC, measured in Au+Au and Cu+Cu collisions at sqrt{s_NN}=19.6, 22.4, 62.4, 130 and 200 GeV, as a function of collision centrality. The presentation includes the recently analyzed Cu+Cu data at 22.4 GeV. The measurements were made by the same detector setup over a broad range in pseudorapidity, |eta|<5.4, allowing for a reliable systematic study of particle production as a function of energy, centrality and system size. Comparing Cu+Cu and Au+Au results, we find that the total number of produced charged particles and the overall shape (height and width) of the pseudorapidity distributions are determined by the number of nucleon participants, N_part. Detailed comparisons reveal that the matching of the shape of the Cu+Cu and Au+Au pseudorapidity distributions over the full range of eta is better for the same N_part/2A value than for the same N_part value, where A denotes the mass number. In other words, it is the geometry of the nuclear overlap zone, rather than just the number of nucleon participants that drives the detailed shape of the pseudorapidity distribution and its centrality dependence.

==> authors.txt <==
PHOBOS Collaboration: G. I. Veres (1),
B. Alver (1), B. B. Back (2), M. D. Baker (3),
M. Ballintijn (1), D. S. Barton (3), R. R. Betts (4), A. A. Bickley (5),
R. Bindel (5), W. Busza (1), A. Carroll (3), Z. Chai (3), V. Chetluru (4),
M. P. Decowski (1), E. Garc\'{\i}a (4), T. Gburek (6), N. George (3),
K. Gulbrandsen (1), C. Halliwell (4), J. Hamblen (7), I. Harnarine (4),
M. Hauer (3), C. Henderson (1), D. J. Hofman (4), R. S. Hollis (4),
R. Ho\l y\'{n}ski (6), B. Holzman (3), A. Iordanova (4), E. Johnson (7),
J. L. Kane (1), N. Khan (7), P. Kulinich (1), C. M. Kuo (8), W. Li (1),
W. T. Lin (8), C. Loizides (1), S. Manly (7), A. C. Mignerey (5), R. Nouicer (3),
A. Olszewski (6), R. Pak (3), C. Reed (1), E. Richardson (5), C. Roland (1),
G. Roland (1), J. Sagerer (4), H. Seals (3), I. Sedykh (3), C. E. Smith (4),
M. A. Stankiewicz (3), P. Steinberg (3), G. S. F. Stephans (1), A. Sukhanov (3),
A. Szostak (3), M. B. Tonjes (5), A. Trzupek (6), C. Vale (1), G. J. van Nieuwenhuizen (1),
S. S. Vaurynovich (1), R. Verdier (1), P. Walters (7), E. Wenger (1),
D. Willhelm (5), F. L. H. Wolfs (7), B. Wosiek (6), K. Wo\'{z}niak (6), S. Wyngaardt (3),
B. Wys\l ouch (1)
((1) Massachusetts Institute of Technology, Cambridge, MA, USA,
(2) Argonne National Laboratory, Argonne, IL, USA,
(3) Brookhaven National Laboratory, Upton, NY, USA,
(4) University of Illinois at Chicago, Chicago, IL, USA,
(5) University of Maryland, College Park, MD, USA,
(6) Institute of Nuclear Physics PAN, Krak\'{o}w, Poland,
(7) University of Rochester, Rochester, NY, USA,
(8) National Central University, Chung-Li, Taiwan)



